Testing Implementation of FAMTAR: Adaptive Multipath Routing

Flow-Aware Multi-Topology Adaptive Routing (FAMTAR) is a new approach to multipath and adaptive routing in IP networks which enables automatic use of alternative paths when the primary one becomes congested. It provides more efficient network resource utilization and higher quality of transmission compared to standard IP routing. However, thus far it has only been evaluated through simulations. In this paper we share our experiences from building a real-time FAMTAR router and present results of its tests in a physical network. The results are in line with those obtained previously through simulations and they open the way to implementation of a production grade FAMTAR router.

==> Plots/scenario-1/12.csv <==
1	78.408000	0.009872	78.416000	0.004936
2	58.430000	0.243979	78.416000	0.004936
3	38.616000	0.276040	78.416000	0.004936
4	20.218000	0.330272	78.416000	0.004936


==> Plots/scenario-1/3.csv <==
1	36.078	1.618	41.536	0.531
2	2.022	0.002	41.536	0.531
3	2.023	0.000	41.536	0.531
4	2.021	0.004	41.536	0.531


==> Plots/scenario-1/4.csv <==
1	135.035	78.477	87.45	25.623
2	218.941	66.826	87.45	25.623
3	564.210	184.767	87.45	25.623
4	689.598	91.961	87.45	25.623

==> Plots/scenario-1/5.csv <==
1	46.919	0.140	47.256	0.385
2	38.517	1.088	47.256	0.385
3	35.250	0.835	47.256	0.385
4	30.185	1.043	47.256	0.385


==> Plots/scenario-1/8.csv <==
1	240.7551328	0.0139973846	240.7656184	0.0114100285
2	463.9289984	2.7562900214	240.7656184	0.0114100285
3	685.5923208	3.116451004	240.7656184	0.0114100285
4	891.2634584	3.9388642971	240.7656184	0.0114100285

==> Plots/scenario-1/gnuplot.txt <==
reset

set terminal epslatex color 8 size 12cm,9cm
set output 'evaluation-scenario-1.tex'

set size 0.7,2.5
set origin 0.0,0.0
set multiplot
unset key

# --- Plot I ---------------------------------------------------------

set size 0.7,0.5
set origin 0.0,2.0
set title '(a)'
set xlabel 'Number of active paths'
set ylabel 'Received data [MB]'
set xrange[1:4]
set yrange[200:900]
set xtics 1
set ytics 100
set tics scale 1.25

plot '8.csv' using 1:4:5 title 'Without FAMTAR' with linespoints lw 2 lt 2 pt 0 lc 1, '8.csv' using 1:4:5 notitle with yerrorbars lw 2 lt 1 pt 0 lc 1,\
     '8.csv' using 1:2:3 title 'With FAMTAR' with linespoints lw 2 lt 2 pt 0 lc 3, '8.csv' using 1:2:3 notitle with yerrorbars lw 2 lt 1 pt 0 lc 3

# --- Plot II ---------------------------------------------------------

set size 0.7,0.5
set origin 0.0,1.5
set title '(b)'
set xlabel 'Number of active paths'
set ylabel 'Packets dropped ($\%$)'
set xrange[1:4]
set yrange[10:80]
set xtics 1
set ytics 10
set tics scale 1.25

plot '12.csv' using 1:4:5 title 'Without FAMTAR' with linespoints lw 2 lt 2 pt 0 lc 1, '12.csv' using 1:4:5 notitle with yerrorbars lw 2 lt 1 pt 0 lc 1,\
     '12.csv' using 1:2:3 title 'With FAMTAR' with linespoints lw 2 lt 2 pt 0 lc 3, '12.csv' using 1:2:3 notitle with yerrorbars lw 2 lt 1 pt 0 lc 3

# --- Plot III ---------------------------------------------------------

set size 0.7,0.5
set origin 0.0,1.0
set title '(c)'
set xlabel 'Number of active paths'
set ylabel 'Average delay [ms]'
set xrange[1:4]
set yrange[26:50]
set xtics 1
set ytics 4
set tics scale 1.25

plot '5.csv' using 1:4:5 title 'Without FAMTAR' with linespoints lw 2 lt 2 pt 0 lc 1, '5.csv' using 1:4:5 notitle with yerrorbars lw 2 lt 1 pt 0 lc 1,\
     '5.csv' using 1:2:3 title 'With FAMTAR' with linespoints lw 2 lt 2 pt 0 lc 3, '5.csv' using 1:2:3 notitle with yerrorbars lw 2 lt 1 pt 0 lc 3

# --- Plot IV ---------------------------------------------------------

set size 0.7,0.5
set origin 0.0,0.5
set title '(d)'
set xlabel 'Number of active paths'
set ylabel 'Minimum delay [ms]'
set xrange[1:4]
set yrange[0:50]
set xtics 1
set ytics 10
set tics scale 1.25

plot '3.csv' using 1:4:5 title 'Without FAMTAR' with linespoints lw 2 lt 2 pt 0 lc 1, '3.csv' using 1:4:5 notitle with yerrorbars lw 2 lt 1 pt 0 lc 1,\
     '3.csv' using 1:2:3 title 'With FAMTAR' with linespoints lw 2 lt 2 pt 0 lc 3, '3.csv' using 1:2:3 notitle with yerrorbars lw 2 lt 1 pt 0 lc 3

# --- Plot V ---------------------------------------------------------

set size 0.7,0.5
set origin 0.0,0.0
set title '(e)'
set xlabel 'Number of active paths'
set ylabel 'Maximum delay [ms]'
set xrange[1:4]
set yrange[0:800]
set xtics 1
set ytics 100
set tics scale 1.25

plot '4.csv' using 1:4:5 title 'Without FAMTAR' with linespoints lw 2 lt 2 pt 0 lc 1, '4.csv' using 1:4:5 notitle with yerrorbars lw 2 lt 1 pt 0 lc 1,\
     '4.csv' using 1:2:3 title 'With FAMTAR' with linespoints lw 2 lt 2 pt 0 lc 3, '4.csv' using 1:2:3 notitle with yerrorbars lw 2 lt 1 pt 0 lc 3


==> Plots/scenario-4/gnuplot.txt <==
reset

set terminal epslatex color 8 size 12cm,9cm
set output 'evaluation-scenario-3.tex'

set size 0.7,2.0
set origin 0.0,0.0
set multiplot
unset key

# --- Plot I ---------------------------------------------------------

set size 0.7,0.5
set origin 0.0,1.5
set title '(a)'
set xlabel 'Time [s]'
set ylabel 'Bitrate [kbit/s]'
set xrange[0:120]
set yrange[20:55]
set xtics 20
set ytics 5
set tics scale 1.25

plot 'min_bitrate_IP.csv' using 1:2 title 'Min (IP)' with linespoints lw 1 lt 4 pt 0 lc 1,\
     'max_bitrate_IP.csv' using 1:2 title 'Max (IP)' with linespoints lw 1 lt 4 pt 0 lc 1,\
     'min_bitrate_FAMTAR.csv' using 1:2 title 'Min (FAMTAR)' with linespoints lw 1 lt 4 pt 0 lc 3,\
     'max_bitrate_FAMTAR.csv' using 1:2 title 'Max (FAMTAR)' with linespoints lw 1 lt 4 pt 0 lc 3,\
     'seed1_IP.csv' using 1:2 title 'Without FAMTAR' with linespoints lw 2 lt 1 pt 0 lc 1,\
     'seed1_FAMTAR.csv' using 1:2 title 'With FAMTAR' with linespoints lw 2 lt 1 pt 0 lc 3
     
# --- Plot II ---------------------------------------------------------

set size 0.7,0.5
set origin 0.0,1.0
set title '(b)'
set xlabel 'Time [s]'
set ylabel 'Delay [$\mu$s]'
set xrange[0:120]
set yrange[0:50]
set xtics 20
set ytics 10
set tics scale 1.25

plot 'min_delay_us_IP.csv' using 1:2 title 'Min (IP)' with linespoints lw 1 lt 4 pt 0 lc 1,\
     'max_delay_us_IP.csv' using 1:2 title 'Max (IP)' with linespoints lw 1 lt 4 pt 0 lc 1,\
     'min_delay_us_FAMTAR.csv' using 1:2 title 'Min (FAMTAR)' with linespoints lw 1 lt 4 pt 0 lc 3,\
     'max_delay_us_FAMTAR.csv' using 1:2 title 'Max (FAMTAR)' with linespoints lw 1 lt 4 pt 0 lc 3,\
     'seed1_IP_microsec.csv' using 1:3 title 'Without FAMTAR' with linespoints lw 2 lt 1 pt 0 lc 1,\
     'seed1_FAMTAR_microsec.csv' using 1:3 title 'With FAMTAR' with linespoints lw 2 lt 1 pt 0 lc 3

# --- Plot III ---------------------------------------------------------

set size 0.7,0.5
set origin 0.0,0.5
set title '(c)'
set xlabel 'Time [s]'
set ylabel 'Packet loss rate [packets/s]'
set xrange[0:120]
set yrange[-1:60]
set xtics 20
set ytics 10
set tics scale 1.25

plot 'min_lossrate_IP.csv' using 1:2 title 'Min (IP)' with linespoints lw 1 lt 4 pt 0 lc 1,\
     'max_lossrate_IP.csv' using 1:2 title 'Max (IP)' with linespoints lw 1 lt 4 pt 0 lc 1,\
     'min_lossrate_FAMTAR.csv' using 1:2 title 'Min (FAMTAR)' with linespoints lw 1 lt 4 pt 0 lc 3,\
     'max_lossrate_FAMTAR.csv' using 1:2 title 'Max (FAMTAR)' with linespoints lw 1 lt 4 pt 0 lc 3,\
     'seed1_IP.csv' using 1:5 title 'Without FAMTAR' with linespoints lw 2 lt 1 pt 0 lc 1,\
     'seed1_FAMTAR.csv' using 1:5 title 'With FAMTAR' with linespoints lw 2 lt 1 pt 0 lc 3,\

# --- Plot IV ---------------------------------------------------------

set size 0.7,0.5
set origin 0.0,0.0
set title '(d)'
set xlabel 'Time [s]'
set ylabel 'Background traffic [Mbit/s]'
set yrange[0:25]
set xtics 20
set ytics 5
set tics scale 1.25

plot 'traffic.csv' using 1:4 title 'Background traffic' with linespoints lw 2 lt 1 pt 0 lc 0


==> Plots/scenario-4/max_bitrate_FAMTAR.csv <==
1 50.688
2 51.2
3 51.2
4 50.688
5 50.688
6 51.2
7 51.2
8 50.688
9 51.2
10 51.2
11 50.688
12 51.2
13 51.2
14 50.688
15 51.2
16 51.2
17 50.688
18 51.2
19 51.2
20 50.688
21 51.2
22 51.2
23 51.2
24 50.688
25 51.2
26 51.2
27 50.688
28 51.2
29 51.2
30 51.2
31 51.2
32 51.2
33 51.2
34 51.2
35 50.688
36 51.2
37 51.2
38 51.2
39 51.2
40 51.2
41 51.2
42 51.2
43 51.2
44 51.2
45 50.688
46 51.2
47 51.2
48 51.2
49 51.2
50 51.2
51 51.2
52 51.2
53 51.2
54 51.2
55 51.2
56 51.2
57 51.2
58 51.2
59 51.2
60 51.2
61 51.2
62 51.2
63 51.2
64 51.2
65 51.2
66 51.2
67 51.2
68 51.2
69 51.2
70 51.2
71 51.2
72 51.2
73 51.2
74 50.688
75 51.2
76 51.2
77 51.2
78 51.2
79 51.2
80 51.2
81 51.2
82 51.2
83 51.2
84 51.2
85 50.688
86 51.2
87 51.2
88 50.688
89 51.2
90 51.2
91 50.688
92 51.2
93 51.2
94 51.2
95 51.2
96 51.2
97 51.2
98 51.2
99 51.2
100 51.2
101 50.688
102 51.2
103 51.2
104 50.688
105 51.2
106 51.2
107 51.2
108 51.2
109 51.2
110 51.2
111 51.2
112 51.2
113 51.2
114 51.2
115 51.2
116 50.688


==> Plots/scenario-4/max_bitrate_IP.csv <==
1 50.688
2 51.2
3 51.2
4 50.688
5 50.688
6 51.2
7 50.688
8 50.688
9 51.2
10 51.2
11 50.688
12 51.2
13 51.2
14 50.688
15 51.2
16 51.2
17 51.2
18 50.688
19 51.2
20 50.688
21 50.688
22 51.2
23 50.688
24 50.688
25 51.2
26 51.2
27 50.688
28 51.2
29 51.2
30 51.2
31 50.176
32 49.664
33 47.616
34 47.616
35 43.52
36 43.52
37 42.496
38 41.472
39 40.448
40 41.472
41 41.984
42 36.864
43 38.912
44 36.864
45 35.328
46 34.304
47 34.304
48 33.792
49 30.72
50 32.256
51 33.792
52 33.28
53 31.744
54 35.328
55 27.136
56 31.232
57 31.232
58 30.208
59 30.72
60 30.72
61 30.208
62 30.208
63 31.744
64 28.672
65 31.744
66 31.232
67 32.768
68 30.208
69 30.72
70 34.304
71 35.328
72 33.28
73 34.816
74 36.352
75 34.816
76 36.352
77 37.376
78 40.96
79 38.4
80 43.008
81 43.008
82 44.544
83 46.592
84 48.128
85 48.64
86 50.176
87 51.2
88 52.736
89 51.2
90 50.688
91 51.2
92 50.688
93 51.2
94 51.2
95 50.688
96 50.688
97 51.2
98 51.2
99 50.688
100 51.2
101 51.2
102 50.688
103 51.2
104 51.2
105 50.688
106 51.2
107 51.2
108 50.688
109 51.2
110 51.2
111 51.2
112 51.2
113 51.2
114 51.2
115 50.688
116 50.688


==> Plots/scenario-4/max_delay_us_FAMTAR.csv <==
1 0.698
2 0.686
3 0.845
4 0.867
5 0.968
6 1.03
7 1.115
8 1.294
9 1.489
10 1.809
11 1.887
12 2.437
13 2.44
14 2.368
15 2.434
16 2.414
17 2.482
18 2.463
19 2.382
20 2.525
21 2.529
22 2.802
23 2.971
24 3.271
25 3.284
26 4.316
27 6.046
28 7.777
29 8.181
30 19.284
31 8.111
32 8.082
33 8.099
34 8.057
35 8.172
36 8.207
37 8.007
38 8.129
39 8.16
40 8.183
41 8.035
42 8.266
43 8.29
44 8.271
45 8.222
46 8.138
47 8.338
48 8.25
49 8.323
50 8.189
51 8.354
52 8.272
53 8.381
54 8.253
55 8.405
56 8.613
57 8.233
58 8.433
59 8.374
60 8.5
61 8.445
62 8.622
63 8.6
64 8.621
65 8.421
66 8.82
67 7.613
68 6.992
69 6.156
70 4.816
71 3.843
72 2.753
73 2.582
74 2.39
75 2.399
76 2.391
77 2.391
78 2.31
79 2.345
80 2.285
81 2.434
82 2.283
83 2.361
84 2.442
85 2.352
86 2.415
87 2.312
88 2.274
89 2.235
90 2.277
91 2.237
92 2.333
93 2.332
94 2.272
95 2.373
96 2.292
97 2.35
98 2.337
99 2.345
100 2.344
101 2.387
102 2.435
103 2.296
104 2.383
105 2.396
106 2.291
107 2.482
108 2.332
109 2.406
110 2.238
111 2.357
112 2.271
113 2.315
114 2.392
115 2.208
116 2.381


==> Plots/scenario-4/max_delay_us_IP.csv <==
1 0.638
2 0.637
3 0.731
4 0.806
5 0.955
6 1.009
7 1.217
8 1.984
9 2.778
10 3.164
11 3.525
12 3.666
13 3.707
14 3.794
15 3.657
16 3.73
17 3.779
18 3.731
19 3.657
20 3.705
21 3.786
22 4.159
23 4.31
24 5.303
25 7.114
26 9.492
27 10.81
28 10.948
29 11.231
30 14.209
31 24.193
32 38.421
33 40.474
34 40.603
35 40.795
36 40.819
37 41.849
38 41.953
39 42.253
40 42.254
41 42.54
42 42.871
43 42.397
44 42.706
45 42.761
46 43.26
47 43.499
48 43.666
49 43.613
50 43.823
51 43.679
52 44.046
53 43.995
54 44.14
55 44.11
56 44.218
57 43.975
58 43.797
59 44.046
60 44.135
61 43.973
62 43.74
63 44.314
64 43.883
65 44.01
66 44.213
67 44.008
68 43.902
69 43.503
70 43.486
71 43.561
72 43.661
73 43.534
74 44.037
75 43.787
76 43.777
77 43.513
78 43.086
79 43.105
80 42.574
81 42.19
82 41.714
83 41.398
84 40.795
85 40.374
86 38.575
87 34.442
88 12.884
89 7.534
90 6.939
91 6.006
92 5.935
93 5.898
94 5.131
95 4.446
96 3.761
97 3.682
98 3.702
99 3.705
100 3.736
101 3.725
102 3.664
103 3.688
104 3.783
105 3.741
106 3.748
107 3.777
108 3.777
109 3.717
110 3.714
111 3.795
112 3.769
113 3.726
114 3.739
115 3.693
116 3.732


==> Plots/scenario-4/max_lossrate_FAMTAR.csv <==
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 3
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0


==> Plots/scenario-4/max_lossrate_IP.csv <==
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 5
33 11
34 15
35 21
36 18
37 24
38 25
39 32
40 30
41 36
42 37
43 31
44 40
45 39
46 48
47 41
48 42
49 43
50 47
51 44
52 53
53 55
54 50
55 56
56 53
57 48
58 54
59 47
60 49
61 47
62 45
63 55
64 53
65 55
66 56
67 48
68 52
69 45
70 45
71 44
72 44
73 39
74 36
75 36
76 35
77 37
78 34
79 30
80 26
81 24
82 20
83 15
84 11
85 10
86 4
87 2
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0


==> Plots/scenario-4/min_bitrate_FAMTAR.csv <==
1 50.688
2 50.688
3 50.688
4 50.688
5 50.688
6 50.688
7 50.688
8 50.688
9 50.688
10 50.688
11 50.688
12 50.688
13 50.688
14 50.688
15 50.688
16 50.688
17 50.688
18 50.688
19 50.688
20 50.176
21 50.688
22 50.688
23 50.688
24 50.688
25 50.688
26 50.688
27 50.688
28 50.688
29 50.176
30 49.152
31 50.688
32 50.688
33 50.688
34 50.688
35 50.688
36 50.688
37 50.688
38 50.688
39 50.688
40 50.688
41 50.688
42 50.688
43 50.688
44 50.688
45 50.176
46 50.688
47 50.688
48 50.688
49 50.688
50 50.176
51 50.688
52 50.688
53 50.688
54 50.688
55 50.688
56 50.688
57 50.688
58 50.688
59 50.688
60 50.688
61 50.688
62 50.688
63 50.688
64 50.688
65 50.688
66 50.688
67 50.688
68 50.688
69 50.688
70 50.688
71 50.688
72 50.688
73 50.688
74 50.688
75 50.688
76 50.688
77 50.688
78 50.688
79 50.688
80 50.688
81 50.688
82 50.688
83 50.688
84 50.688
85 50.688
86 50.688
87 50.688
88 50.688
89 50.688
90 50.688
91 50.688
92 50.688
93 50.688
94 50.688
95 50.688
96 50.688
97 50.688
98 50.688
99 50.688
100 50.688
101 50.688
102 50.688
103 50.688
104 50.688
105 50.688
106 50.688
107 50.688
108 50.688
109 50.688
110 50.688
111 50.688
112 50.688
113 50.688
114 50.688
115 50.688
116 50.176


==> Plots/scenario-4/min_bitrate_IP.csv <==
1 50.688
2 50.688
3 50.688
4 50.688
5 50.688
6 51.2
7 50.688
8 50.688
9 50.688
10 50.688
11 50.688
12 50.688
13 50.688
14 50.688
15 50.688
16 50.688
17 50.688
18 50.688
19 51.2
20 50.688
21 50.688
22 51.2
23 50.688
24 50.688
25 50.688
26 50.688
27 50.688
28 50.176
29 50.176
30 50.176
31 49.152
32 47.616
33 45.056
34 43.52
35 40.448
36 41.472
37 38.4
38 37.888
39 34.816
40 35.328
41 32.256
42 32.256
43 32.768
44 31.744
45 30.72
46 26.112
47 30.72
48 28.672
49 28.16
50 28.672
51 27.648
52 22.528
53 23.04
54 24.576
55 19.968
56 24.576
57 24.576
58 24.576
59 26.112
60 26.112
61 26.624
62 27.136
63 23.552
64 24.576
65 23.552
66 22.016
67 25.6
68 24.064
69 27.136
70 28.672
71 28.16
72 28.16
73 30.208
74 32.256
75 32.256
76 33.792
77 31.744
78 33.28
79 34.816
80 38.4
81 37.888
82 40.448
83 43.52
84 45.056
85 45.568
86 48.64
87 50.176
88 51.712
89 50.688
90 50.688
91 51.2
92 50.688
93 50.688
94 50.688
95 50.688
96 50.688
97 50.688
98 50.688
99 50.688
100 50.688
101 50.688
102 50.688
103 50.688
104 50.688
105 50.688
106 50.688
107 50.688
108 50.688
109 50.688
110 50.688
111 50.688
112 50.688
113 50.688
114 50.688
115 50.688
116 50.688


==> Plots/scenario-4/min_delay_us_FAMTAR.csv <==
1 0.638
2 0.646
3 0.702
4 0.724
5 0.883
6 0.913
7 1.053
8 1.209
9 1.288
10 1.437
11 1.617
12 1.770
13 1.800
14 1.794
15 1.738
16 1.805
17 1.740
18 1.824
19 1.678
20 1.765
21 1.781
22 1.916
23 2.034
24 2.26
25 2.326
26 2.880
27 2.956
28 3.66
29 4.671
30 4.522
31 4.544
32 4.363
33 4.387
34 4.418
35 4.346
36 4.246
37 4.404
38 4.476
39 4.339
40 4.346
41 4.387
42 4.522
43 4.421
44 4.372
45 4.435
46 4.456
47 4.622
48 4.57
49 4.482
50 4.522
51 4.489
52 4.68
53 4.741
54 4.494
55 4.742
56 4.465
57 4.607
58 4.495
59 4.519
60 4.417
61 4.353
62 4.545
63 4.632
64 4.399
65 4.392
66 4.431
67 3.914
68 3.49
69 2.897
70 2.889
71 2.474
72 2.325
73 2.091
74 1.886
75 1.856
76 1.941
77 1.815
78 1.810
79 1.934
80 1.998
81 1.968
82 1.785
83 1.735
84 1.828
85 1.889
86 1.905
87 1.793
88 1.773
89 1.771
90 1.754
91 1.768
92 1.806
93 1.786
94 1.819
95 1.808
96 1.868
97 1.726
98 1.763
99 1.796
100 1.790
101 1.825
102 1.760
103 1.852
104 1.800
105 1.807
106 1.824
107 1.860
108 1.867
109 1.855
110 1.878
111 1.733
112 1.896
113 1.768
114 1.785
115 1.825
116 1.821


==> Plots/scenario-4/min_delay_us_IP.csv <==
1 0.634
2 0.632
3 0.695
4 0.762
5 0.859
6 0.928
7 1.087
8 1.151
9 1.281
10 1.466
11 1.587
12 1.708
13 1.724
14 1.711
15 1.687
16 1.76
17 1.764
18 1.847
19 1.854
20 1.766
21 1.769
22 1.875
23 2.066
24 2.177
25 2.413
26 3.141
27 3.525
28 3.921
29 4.473
30 5.162
31 16.787
32 32.302
33 33.898
34 34.757
35 36.713
36 38.754
37 40.263
38 40.132
39 41.149
40 41.349
41 41.447
42 41.118
43 41.517
44 41.392
45 41.578
46 42.483
47 42.543
48 42.536
49 42.831
50 42.954
51 42.817
52 43.071
53 43.054
54 42.975
55 42.876
56 42.774
57 42.953
58 42.88
59 43.046
60 42.897
61 43.146
62 42.838
63 42.722
64 43.336
65 42.926
66 43.024
67 42.73
68 42.813
69 42.417
70 42.158
71 42.147
72 41.912
73 41.702
74 41.743
75 41.218
76 41.256
77 40.956
78 40.822
79 40.568
80 40.131
81 39.659
82 39.001
83 38.68
84 37.537
85 37.354
86 36.931
87 31.589
88 11.726
89 4.486
90 3.744
91 3.17
92 2.917
93 2.555
94 2.348
95 2.088
96 1.868
97 1.863
98 1.787
99 1.875
100 1.757
101 1.775
102 1.833
103 1.712
104 1.722
105 1.783
106 1.726
107 1.74
108 1.751
109 1.692
110 1.727
111 1.743
112 1.759
113 1.757
114 1.799
115 1.782
116 1.738


==> Plots/scenario-4/min_lossrate_FAMTAR.csv <==
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0


==> Plots/scenario-4/min_lossrate_IP.csv <==
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 2
33 6
34 6
35 15
36 14
37 16
38 18
39 20
40 18
41 18
42 28
43 23
44 28
45 28
46 33
47 33
48 33
49 41
50 37
51 34
52 35
53 38
54 33
55 44
56 41
57 38
58 40
59 40
60 37
61 37
62 42
63 36
64 41
65 39
66 38
67 35
68 41
69 38
70 31
71 29
72 34
73 32
74 28
75 31
76 29
77 26
78 19
79 25
80 16
81 15
82 13
83 8
84 6
85 4
86 2
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0


==> Plots/scenario-4/seed1_FAMTAR.csv <==
1.000000 50.688000 0.000667 0.000091 0.000000
2.000000 51.200000 0.000686 0.000114 0.000000
3.000000 50.688000 0.000725 0.000198 0.000000
4.000000 50.688000 0.000867 0.000426 0.000000
5.000000 50.688000 0.000889 0.000482 0.000000
6.000000 51.200000 0.001026 0.000679 0.000000
7.000000 50.688000 0.001115 0.000886 0.000000
8.000000 50.688000 0.001294 0.001160 0.000000
9.000000 51.200000 0.001489 0.001209 0.000000
10.000000 50.688000 0.001623 0.001346 0.000000
11.000000 50.688000 0.001697 0.001412 0.000000
12.000000 51.200000 0.001930 0.001511 0.000000
13.000000 50.688000 0.001969 0.001637 0.000000
14.000000 50.688000 0.001985 0.001547 0.000000
15.000000 51.200000 0.001921 0.001590 0.000000
16.000000 50.688000 0.001938 0.001629 0.000000
17.000000 50.688000 0.002055 0.001704 0.000000
18.000000 51.200000 0.001903 0.001684 0.000000
19.000000 50.688000 0.002084 0.001476 0.000000
20.000000 50.688000 0.002012 0.001672 0.000000
21.000000 50.688000 0.002067 0.001627 0.000000
22.000000 51.200000 0.002040 0.001615 0.000000
23.000000 50.688000 0.002177 0.001790 0.000000
24.000000 50.688000 0.002260 0.001789 0.000000
25.000000 51.200000 0.002326 0.001789 0.000000
26.000000 50.688000 0.002894 0.001944 0.000000
27.000000 50.688000 0.002956 0.002012 0.000000
28.000000 51.200000 0.003660 0.002170 0.000000
29.000000 50.176000 0.005634 0.002712 0.000000
30.000000 51.200000 0.006333 0.002258 0.000000
31.000000 50.688000 0.006227 0.002155 0.000000
32.000000 51.200000 0.006201 0.002377 0.000000
33.000000 50.688000 0.006225 0.002430 0.000000
34.000000 51.200000 0.006282 0.002110 0.000000
35.000000 50.688000 0.006228 0.002221 0.000000
36.000000 50.688000 0.006135 0.002261 0.000000
37.000000 50.688000 0.006168 0.002232 0.000000
38.000000 51.200000 0.006163 0.002187 0.000000
39.000000 50.688000 0.006110 0.002205 0.000000
40.000000 51.200000 0.006162 0.002368 0.000000
41.000000 50.688000 0.006353 0.002205 0.000000
42.000000 50.688000 0.006357 0.002206 0.000000
43.000000 51.200000 0.006109 0.002318 0.000000
44.000000 50.688000 0.006295 0.002187 0.000000
45.000000 50.688000 0.006156 0.002154 0.000000
46.000000 51.200000 0.006105 0.002216 0.000000
47.000000 50.688000 0.006153 0.002474 0.000000
48.000000 51.200000 0.006142 0.002339 0.000000
49.000000 50.688000 0.005915 0.002155 0.000000
50.000000 50.688000 0.006017 0.002370 0.000000
51.000000 51.200000 0.006077 0.002506 0.000000
52.000000 50.688000 0.005981 0.002142 0.000000
53.000000 50.688000 0.005985 0.002122 0.000000
54.000000 50.688000 0.006075 0.002169 0.000000
55.000000 51.200000 0.005892 0.002374 0.000000
56.000000 50.688000 0.006235 0.002488 0.000000
57.000000 50.688000 0.006265 0.002255 0.000000
58.000000 51.200000 0.006159 0.002119 0.000000
59.000000 50.688000 0.006187 0.002224 0.000000
60.000000 50.688000 0.005897 0.002557 0.000000
61.000000 51.200000 0.006178 0.002365 0.000000
62.000000 50.688000 0.006224 0.002062 0.000000
63.000000 50.688000 0.005905 0.001961 0.000000
64.000000 51.200000 0.005828 0.002054 0.000000
65.000000 50.688000 0.006202 0.002152 0.000000
66.000000 50.688000 0.006102 0.002381 0.000000
67.000000 51.200000 0.005096 0.002545 0.000000
68.000000 50.688000 0.003690 0.002275 0.000000
69.000000 51.200000 0.002897 0.001796 0.000000
70.000000 50.688000 0.002889 0.002007 0.000000
71.000000 51.200000 0.002474 0.001634 0.000000
72.000000 50.688000 0.002428 0.001591 0.000000
73.000000 50.688000 0.002223 0.001786 0.000000
74.000000 50.688000 0.002093 0.001641 0.000000
75.000000 51.200000 0.002001 0.001799 0.000000
76.000000 50.688000 0.002084 0.001732 0.000000
77.000000 50.688000 0.002011 0.001758 0.000000
78.000000 51.200000 0.001983 0.001733 0.000000
79.000000 50.688000 0.002076 0.001641 0.000000
80.000000 51.200000 0.001998 0.001757 0.000000
81.000000 50.688000 0.002039 0.001633 0.000000
82.000000 50.688000 0.002095 0.001660 0.000000
83.000000 51.200000 0.002002 0.001542 0.000000
84.000000 50.688000 0.001957 0.001573 0.000000
85.000000 50.688000 0.001963 0.001627 0.000000
86.000000 51.200000 0.001924 0.001699 0.000000
87.000000 50.688000 0.002004 0.001632 0.000000
88.000000 50.688000 0.002049 0.001598 0.000000
89.000000 51.200000 0.002019 0.001552 0.000000
90.000000 50.688000 0.002059 0.001566 0.000000
91.000000 50.688000 0.002085 0.001580 0.000000
92.000000 51.200000 0.001996 0.001527 0.000000
93.000000 50.688000 0.001951 0.001563 0.000000
94.000000 50.688000 0.001940 0.001531 0.000000
95.000000 51.200000 0.001954 0.001609 0.000000
96.000000 50.688000 0.002003 0.001632 0.000000
97.000000 50.688000 0.002014 0.001710 0.000000
98.000000 51.200000 0.001979 0.001690 0.000000
99.000000 50.688000 0.001993 0.001506 0.000000
100.000000 50.688000 0.002016 0.001655 0.000000
101.000000 50.688000 0.002102 0.001602 0.000000
102.000000 51.200000 0.002001 0.001681 0.000000
103.000000 50.688000 0.002085 0.001657 0.000000
104.000000 50.688000 0.002062 0.001746 0.000000
105.000000 51.200000 0.002040 0.001646 0.000000
106.000000 50.688000 0.002099 0.001471 0.000000
107.000000 50.688000 0.002055 0.001753 0.000000
108.000000 50.688000 0.002104 0.001632 0.000000
109.000000 51.200000 0.002160 0.001731 0.000000
110.000000 50.688000 0.002127 0.001603 0.000000
111.000000 50.688000 0.001993 0.001692 0.000000
112.000000 51.200000 0.002032 0.001724 0.000000
113.000000 50.688000 0.002104 0.001683 0.000000
114.000000 50.688000 0.001937 0.001705 0.000000
115.000000 51.200000 0.002015 0.001610 0.000000
116.000000 50.176000 0.001915 0.001679 0.000000


==> Plots/scenario-4/seed1_FAMTAR_microsec.csv <==
1 50.688 0.667 0.000091 0
2 51.2 0.686 0.000114 0
3 50.688 0.725 0.000198 0
4 50.688 0.867 0.000426 0
5 50.688 0.889 0.000482 0
6 51.2 1.026 0.000679 0
7 50.688 1.115 0.000886 0
8 50.688 1.294 0.00116 0
9 51.2 1.489 0.001209 0
10 50.688 1.623 0.001346 0
11 50.688 1.697 0.001412 0
12 51.2 1.93 0.001511 0
13 50.688 1.969 0.001637 0
14 50.688 1.985 0.001547 0
15 51.2 1.921 0.00159 0
16 50.688 1.938 0.001629 0
17 50.688 2.055 0.001704 0
18 51.2 1.903 0.001684 0
19 50.688 2.084 0.001476 0
20 50.688 2.012 0.001672 0
21 50.688 2.067 0.001627 0
22 51.2 2.04 0.001615 0
23 50.688 2.177 0.00179 0
24 50.688 2.26 0.001789 0
25 51.2 2.326 0.001789 0
26 50.688 2.894 0.001944 0
27 50.688 2.956 0.002012 0
28 51.2 3.66 0.00217 0
29 50.176 5.634 0.002712 0
30 51.2 6.333 0.002258 0
31 50.688 6.227 0.002155 0
32 51.2 6.201 0.002377 0
33 50.688 6.225 0.00243 0
34 51.2 6.282 0.00211 0
35 50.688 6.228 0.002221 0
36 50.688 6.135 0.002261 0
37 50.688 6.168 0.002232 0
38 51.2 6.163 0.002187 0
39 50.688 6.11 0.002205 0
40 51.2 6.162 0.002368 0
41 50.688 6.353 0.002205 0
42 50.688 6.357 0.002206 0
43 51.2 6.109 0.002318 0
44 50.688 6.295 0.002187 0
45 50.688 6.156 0.002154 0
46 51.2 6.105 0.002216 0
47 50.688 6.153 0.002474 0
48 51.2 6.142 0.002339 0
49 50.688 5.915 0.002155 0
50 50.688 6.017 0.00237 0
51 51.2 6.077 0.002506 0
52 50.688 5.981 0.002142 0
53 50.688 5.985 0.002122 0
54 50.688 6.075 0.002169 0
55 51.2 5.892 0.002374 0
56 50.688 6.235 0.002488 0
57 50.688 6.265 0.002255 0
58 51.2 6.159 0.002119 0
59 50.688 6.187 0.002224 0
60 50.688 5.897 0.002557 0
61 51.2 6.178 0.002365 0
62 50.688 6.224 0.002062 0
63 50.688 5.905 0.001961 0
64 51.2 5.828 0.002054 0
65 50.688 6.202 0.002152 0
66 50.688 6.102 0.002381 0
67 51.2 5.096 0.002545 0
68 50.688 3.69 0.002275 0
69 51.2 2.897 0.001796 0
70 50.688 2.889 0.002007 0
71 51.2 2.474 0.001634 0
72 50.688 2.428 0.001591 0
73 50.688 2.223 0.001786 0
74 50.688 2.093 0.001641 0
75 51.2 2.001 0.001799 0
76 50.688 2.084 0.001732 0
77 50.688 2.011 0.001758 0
78 51.2 1.983 0.001733 0
79 50.688 2.076 0.001641 0
80 51.2 1.998 0.001757 0
81 50.688 2.039 0.001633 0
82 50.688 2.095 0.00166 0
83 51.2 2.002 0.001542 0
84 50.688 1.957 0.001573 0
85 50.688 1.963 0.001627 0
86 51.2 1.924 0.001699 0
87 50.688 2.004 0.001632 0
88 50.688 2.049 0.001598 0
89 51.2 2.019 0.001552 0
90 50.688 2.059 0.001566 0
91 50.688 2.085 0.00158 0
92 51.2 1.996 0.001527 0
93 50.688 1.951 0.001563 0
94 50.688 1.94 0.001531 0
95 51.2 1.954 0.001609 0
96 50.688 2.003 0.001632 0
97 50.688 2.014 0.00171 0
98 51.2 1.979 0.00169 0
99 50.688 1.993 0.001506 0
100 50.688 2.016 0.001655 0
101 50.688 2.102 0.001602 0
102 51.2 2.001 0.001681 0
103 50.688 2.085 0.001657 0
104 50.688 2.062 0.001746 0
105 51.2 2.04 0.001646 0
106 50.688 2.099 0.001471 0
107 50.688 2.055 0.001753 0
108 50.688 2.104 0.001632 0
109 51.2 2.16 0.001731 0
110 50.688 2.127 0.001603 0
111 50.688 1.993 0.001692 0
112 51.2 2.032 0.001724 0
113 50.688 2.104 0.001683 0
114 50.688 1.937 0.001705 0
115 51.2 2.015 0.00161 0
116 50.176 1.915 0.001679 0


==> Plots/scenario-4/seed1_IP.csv <==
1.000000 50.688000 0.000635 0.000008 0.000000
2.000000 50.688000 0.000637 0.000007 0.000000
3.000000 51.200000 0.000706 0.000162 0.000000
4.000000 50.688000 0.000806 0.000398 0.000000
5.000000 50.688000 0.000864 0.000391 0.000000
6.000000 51.200000 0.000928 0.000476 0.000000
7.000000 50.688000 0.001087 0.000671 0.000000
8.000000 50.688000 0.001151 0.000742 0.000000
9.000000 50.688000 0.001459 0.001245 0.000000
10.000000 51.200000 0.001582 0.001271 0.000000
11.000000 50.688000 0.001641 0.001253 0.000000
12.000000 51.200000 0.001721 0.001092 0.000000
13.000000 50.688000 0.001724 0.001011 0.000000
14.000000 50.688000 0.001711 0.001048 0.000000
15.000000 51.200000 0.001687 0.000975 0.000000
16.000000 50.688000 0.001850 0.001093 0.000000
17.000000 50.688000 0.001764 0.001025 0.000000
18.000000 50.688000 0.001847 0.001080 0.000000
19.000000 51.200000 0.001854 0.001049 0.000000
20.000000 50.688000 0.001791 0.001028 0.000000
21.000000 50.688000 0.001769 0.001038 0.000000
22.000000 51.200000 0.002107 0.001319 0.000000
23.000000 50.688000 0.002249 0.001368 0.000000
24.000000 50.688000 0.002177 0.001358 0.000000
25.000000 50.688000 0.002413 0.001530 0.000000
26.000000 51.200000 0.003343 0.002135 0.000000
27.000000 50.688000 0.003525 0.002146 0.000000
28.000000 50.688000 0.003921 0.002545 0.000000
29.000000 51.200000 0.004473 0.002712 0.000000
30.000000 50.688000 0.005162 0.002765 0.000000
31.000000 49.152000 0.016787 0.002919 0.000000
32.000000 49.664000 0.036789 0.002928 2.000000
33.000000 47.104000 0.039070 0.002929 7.000000
34.000000 45.056000 0.039415 0.003050 11.000000
35.000000 43.008000 0.040009 0.002679 16.000000
36.000000 43.520000 0.040525 0.002937 14.000000
37.000000 39.936000 0.041399 0.002884 22.000000
38.000000 37.888000 0.041463 0.002340 25.000000
39.000000 38.912000 0.041542 0.002590 23.000000
40.000000 35.328000 0.041918 0.002505 30.000000
41.000000 33.792000 0.042540 0.002273 33.000000
42.000000 32.256000 0.042718 0.001792 37.000000
43.000000 34.816000 0.042397 0.002216 31.000000
44.000000 33.792000 0.042561 0.001928 34.000000
45.000000 34.304000 0.042675 0.001859 31.000000
46.000000 34.304000 0.042967 0.001811 33.000000
47.000000 33.280000 0.043322 0.001123 35.000000
48.000000 30.720000 0.043462 0.001815 38.000000
49.000000 28.160000 0.043565 0.001665 43.000000
50.000000 28.672000 0.043679 0.001405 46.000000
51.000000 28.672000 0.043426 0.001541 43.000000
52.000000 22.528000 0.044046 0.001470 53.000000
53.000000 25.600000 0.043784 0.001385 51.000000
54.000000 27.648000 0.043589 0.001330 45.000000
55.000000 27.136000 0.043869 0.001425 48.000000
56.000000 29.696000 0.043679 0.001503 41.000000
57.000000 30.208000 0.043540 0.001040 39.000000
58.000000 29.184000 0.043644 0.001448 44.000000
59.000000 28.672000 0.043989 0.001367 43.000000
60.000000 27.136000 0.043903 0.001174 46.000000
61.000000 27.648000 0.043624 0.001133 45.000000
62.000000 27.136000 0.043723 0.001329 45.000000
63.000000 23.552000 0.044314 0.001304 55.000000
64.000000 27.648000 0.043883 0.001046 44.000000
65.000000 23.552000 0.043859 0.001266 55.000000
66.000000 27.136000 0.043827 0.001328 45.000000
67.000000 27.136000 0.044008 0.001559 48.000000
68.000000 24.064000 0.043902 0.001251 52.000000
69.000000 28.672000 0.043498 0.001229 43.000000
70.000000 32.768000 0.043486 0.001069 36.000000
71.000000 30.208000 0.043561 0.001136 39.000000
72.000000 28.160000 0.043661 0.001318 44.000000
73.000000 31.232000 0.043534 0.001258 39.000000
74.000000 32.256000 0.044037 0.001406 36.000000
75.000000 33.792000 0.043787 0.001395 35.000000
76.000000 33.792000 0.043777 0.001251 33.000000
77.000000 31.744000 0.043513 0.001296 37.000000
78.000000 36.352000 0.043086 0.001306 26.000000
79.000000 37.376000 0.043105 0.001170 29.000000
80.000000 39.936000 0.042574 0.001341 20.000000
81.000000 39.424000 0.042190 0.001820 24.000000
82.000000 40.448000 0.041714 0.002067 20.000000
83.000000 45.568000 0.041398 0.002172 10.000000
84.000000 46.080000 0.040795 0.002307 10.000000
85.000000 48.128000 0.040374 0.002480 5.000000
86.000000 49.152000 0.038575 0.002729 3.000000
87.000000 50.176000 0.034442 0.002964 2.000000
88.000000 52.736000 0.012092 0.003168 0.000000
89.000000 50.688000 0.005178 0.002842 0.000000
90.000000 50.688000 0.003937 0.002217 0.000000
91.000000 51.200000 0.003830 0.002169 0.000000
92.000000 50.688000 0.002939 0.001726 0.000000
93.000000 51.200000 0.002555 0.001646 0.000000
94.000000 50.688000 0.002495 0.001652 0.000000
95.000000 50.688000 0.002088 0.001317 0.000000
96.000000 50.688000 0.001961 0.001305 0.000000
97.000000 51.200000 0.001883 0.001096 0.000000
98.000000 50.688000 0.001898 0.001135 0.000000
99.000000 50.688000 0.001875 0.001182 0.000000
100.000000 51.200000 0.001854 0.001185 0.000000
101.000000 50.688000 0.001838 0.001200 0.000000
102.000000 50.688000 0.001833 0.001151 0.000000
103.000000 51.200000 0.001831 0.001143 0.000000
104.000000 50.688000 0.001722 0.001159 0.000000
105.000000 50.688000 0.001799 0.001176 0.000000
106.000000 50.688000 0.001726 0.001112 0.000000
107.000000 51.200000 0.001740 0.001126 0.000000
108.000000 50.688000 0.001751 0.001160 0.000000
109.000000 50.688000 0.001692 0.001030 0.000000
110.000000 51.200000 0.001727 0.001129 0.000000
111.000000 50.688000 0.001743 0.001102 0.000000
112.000000 50.688000 0.001759 0.001102 0.000000
113.000000 51.200000 0.001757 0.001146 0.000000
114.000000 50.688000 0.001799 0.001269 0.000000
115.000000 50.688000 0.001782 0.001223 0.000000
116.000000 50.688000 0.001738 0.001055 0.000000


==> Plots/scenario-4/seed1_IP_microsec.csv <==
1 50.688 0.635 0.000008 0
2 50.688 0.637 0.000007 0
3 51.2 0.706 0.000162 0
4 50.688 0.806 0.000398 0
5 50.688 0.864 0.000391 0
6 51.2 0.928 0.000476 0
7 50.688 1.087 0.000671 0
8 50.688 1.151 0.000742 0
9 50.688 1.459 0.001245 0
10 51.2 1.582 0.001271 0
11 50.688 1.641 0.001253 0
12 51.2 1.721 0.001092 0
13 50.688 1.724 0.001011 0
14 50.688 1.711 0.001048 0
15 51.2 1.687 0.000975 0
16 50.688 1.85 0.001093 0
17 50.688 1.764 0.001025 0
18 50.688 1.847 0.00108 0
19 51.2 1.854 0.001049 0
20 50.688 1.791 0.001028 0
21 50.688 1.769 0.001038 0
22 51.2 2.107 0.001319 0
23 50.688 2.249 0.001368 0
24 50.688 2.177 0.001358 0
25 50.688 2.413 0.00153 0
26 51.2 3.343 0.002135 0
27 50.688 3.525 0.002146 0
28 50.688 3.921 0.002545 0
29 51.2 4.473 0.002712 0
30 50.688 5.162 0.002765 0
31 49.152 16.787 0.002919 0
32 49.664 36.789 0.002928 2
33 47.104 39.07 0.002929 7
34 45.056 39.415 0.00305 11
35 43.008 40.009 0.002679 16
36 43.52 40.525 0.002937 14
37 39.936 41.399 0.002884 22
38 37.888 41.463 0.00234 25
39 38.912 41.542 0.00259 23
40 35.328 41.918 0.002505 30
41 33.792 42.54 0.002273 33
42 32.256 42.718 0.001792 37
43 34.816 42.397 0.002216 31
44 33.792 42.561 0.001928 34
45 34.304 42.675 0.001859 31
46 34.304 42.967 0.001811 33
47 33.28 43.322 0.001123 35
48 30.72 43.462 0.001815 38
49 28.16 43.565 0.001665 43
50 28.672 43.679 0.001405 46
51 28.672 43.426 0.001541 43
52 22.528 44.046 0.00147 53
53 25.6 43.784 0.001385 51
54 27.648 43.589 0.00133 45
55 27.136 43.869 0.001425 48
56 29.696 43.679 0.001503 41
57 30.208 43.54 0.00104 39
58 29.184 43.644 0.001448 44
59 28.672 43.989 0.001367 43
60 27.136 43.903 0.001174 46
61 27.648 43.624 0.001133 45
62 27.136 43.723 0.001329 45
63 23.552 44.314 0.001304 55
64 27.648 43.883 0.001046 44
65 23.552 43.859 0.001266 55
66 27.136 43.827 0.001328 45
67 27.136 44.008 0.001559 48
68 24.064 43.902 0.001251 52
69 28.672 43.498 0.001229 43
70 32.768 43.486 0.001069 36
71 30.208 43.561 0.001136 39
72 28.16 43.661 0.001318 44
73 31.232 43.534 0.001258 39
74 32.256 44.037 0.001406 36
75 33.792 43.787 0.001395 35
76 33.792 43.777 0.001251 33
77 31.744 43.513 0.001296 37
78 36.352 43.086 0.001306 26
79 37.376 43.105 0.00117 29
80 39.936 42.574 0.001341 20
81 39.424 42.19 0.00182 24
82 40.448 41.714 0.002067 20
83 45.568 41.398 0.002172 10
84 46.08 40.795 0.002307 10
85 48.128 40.374 0.00248 5
86 49.152 38.575 0.002729 3
87 50.176 34.442 0.002964 2
88 52.736 12.092 0.003168 0
89 50.688 5.178 0.002842 0
90 50.688 3.937 0.002217 0
91 51.2 3.83 0.002169 0
92 50.688 2.939 0.001726 0
93 51.2 2.555 0.001646 0
94 50.688 2.495 0.001652 0
95 50.688 2.088 0.001317 0
96 50.688 1.961 0.001305 0
97 51.2 1.883 0.001096 0
98 50.688 1.898 0.001135 0
99 50.688 1.875 0.001182 0
100 51.2 1.854 0.001185 0
101 50.688 1.838 0.0012 0
102 50.688 1.833 0.001151 0
103 51.2 1.831 0.001143 0
104 50.688 1.722 0.001159 0
105 50.688 1.799 0.001176 0
106 50.688 1.726 0.001112 0
107 51.2 1.74 0.001126 0
108 50.688 1.751 0.00116 0
109 50.688 1.692 0.00103 0
110 51.2 1.727 0.001129 0
111 50.688 1.743 0.001102 0
112 50.688 1.759 0.001102 0
113 51.2 1.757 0.001146 0
114 50.688 1.799 0.001269 0
115 50.688 1.782 0.001223 0
116 50.688 1.738 0.001055 0


==> Plots/scenario-4/traffic.csv <==
0.000	0.000	0.000	0.000
0.200	0.000	0.000	0.000
0.400	0.000	0.000	0.000
0.600	0.000	0.000	0.000
0.800	0.000	0.000	0.000
1.000	0.000	0.000	0.000
1.200	0.000	0.000	0.000
1.400	0.000	0.000	0.000
1.600	0.000	0.000	0.000
1.800	0.000	0.000	0.000
2.000	0.000	0.000	0.000
2.200	0.000	0.000	0.000
2.400	0.000	0.000	0.000
2.600	0.000	0.000	0.000
2.800	0.000	0.000	0.000
3.000	0.000	0.000	0.000
3.200	0.000	0.000	0.000
3.400	0.000	0.000	0.000
3.600	0.000	0.000	0.000
3.800	0.000	0.000	0.000
4.000	0.000	0.000	0.000
4.200	0.000	0.000	0.000
4.400	0.000	0.000	0.000
4.600	0.000	0.000	0.000
4.800	0.000	0.000	0.000
5.000	0.000	0.000	0.000
5.200	0.000	0.000	0.000
5.400	0.000	0.000	0.000
5.600	0.000	0.000	0.000
5.800	0.000	0.000	0.000
6.000	0.000	0.000	0.000
6.200	0.100	0.000	0.100
6.400	0.200	0.000	0.200
6.600	0.300	0.000	0.300
6.800	0.400	0.000	0.400
7.000	0.500	0.000	0.500
7.200	0.600	0.000	0.600
7.400	0.700	0.000	0.700
7.600	0.800	0.000	0.800
7.800	0.900	0.000	0.900
8.000	1.000	0.000	1.000
8.200	1.100	0.000	1.100
8.400	1.200	0.000	1.200
8.600	1.300	0.000	1.300
8.800	1.400	0.000	1.400
9.000	1.500	0.000	1.500
9.200	1.600	0.000	1.600
9.400	1.700	0.000	1.700
9.600	1.800	0.000	1.800
9.800	1.900	0.000	1.900
10.000	2.000	0.000	2.000
10.200	2.100	0.000	2.100
10.400	2.200	0.000	2.200
10.600	2.300	0.000	2.300
10.800	2.400	0.000	2.400
11.000	2.500	0.000	2.500
11.200	2.600	0.000	2.600
11.400	2.700	0.000	2.700
11.600	2.800	0.000	2.800
11.800	2.900	0.000	2.900
12.000	3.000	0.000	3.000
12.200	3.100	0.000	3.100
12.400	3.200	0.000	3.200
12.600	3.300	0.000	3.300
12.800	3.400	0.000	3.400
13.000	3.500	0.000	3.500
13.200	3.600	0.000	3.600
13.400	3.700	0.000	3.700
13.600	3.800	0.000	3.800
13.800	3.900	0.000	3.900
14.000	4.000	0.000	4.000
14.200	4.100	0.000	4.100
14.400	4.200	0.000	4.200
14.600	4.300	0.000	4.300
14.800	4.400	0.000	4.400
15.000	4.500	0.000	4.500
15.200	4.600	0.000	4.600
15.400	4.700	0.000	4.700
15.600	4.800	0.000	4.800
15.800	4.900	0.000	4.900
16.000	5.000	0.000	5.000
16.200	5.000	0.000	5.000
16.400	5.000	0.000	5.000
16.600	5.000	0.000	5.000
16.800	5.000	0.000	5.000
17.000	5.000	0.000	5.000
17.200	5.000	0.000	5.000
17.400	5.000	0.000	5.000
17.600	5.000	0.000	5.000
17.800	5.000	0.000	5.000
18.000	5.000	0.000	5.000
18.200	5.000	0.000	5.000
18.400	5.000	0.000	5.000
18.600	5.000	0.000	5.000
18.800	5.000	0.000	5.000
19.000	5.000	0.000	5.000
19.200	5.000	0.000	5.000
19.400	5.000	0.000	5.000
19.600	5.000	0.000	5.000
19.800	5.000	0.000	5.000
20.000	5.000	0.000	5.000
20.200	5.000	0.000	5.000
20.400	5.000	0.000	5.000
20.600	5.000	0.000	5.000
20.800	5.000	0.000	5.000
21.000	5.000	0.000	5.000
21.200	5.000	0.000	5.000
21.400	5.000	0.000	5.000
21.600	5.000	0.000	5.000
21.800	5.000	0.000	5.000
22.000	5.000	0.000	5.000
22.200	5.000	0.000	5.000
22.400	5.000	0.000	5.000
22.600	5.000	0.000	5.000
22.800	5.000	0.000	5.000
23.000	5.000	0.000	5.000
23.200	5.000	0.000	5.000
23.400	5.000	0.000	5.000
23.600	5.000	0.000	5.000
23.800	5.000	0.000	5.000
24.000	5.000	0.000	5.000
24.200	5.000	0.000	5.000
24.400	5.000	0.000	5.000
24.600	5.000	0.000	5.000
24.800	5.000	0.000	5.000
25.000	5.000	0.000	5.000
25.200	5.000	0.100	5.100
25.400	5.000	0.200	5.200
25.600	5.000	0.300	5.300
25.800	5.000	0.400	5.400
26.000	5.000	0.500	5.500
26.200	5.000	0.600	5.600
26.400	5.000	0.700	5.700
26.600	5.000	0.800	5.800
26.800	5.000	0.900	5.900
27.000	5.000	1.000	6.000
27.200	5.000	1.100	6.100
27.400	5.000	1.200	6.200
27.600	5.000	1.300	6.300
27.800	5.000	1.400	6.400
28.000	5.000	1.500	6.500
28.200	5.000	1.600	6.600
28.400	5.000	1.700	6.700
28.600	5.000	1.800	6.800
28.800	5.000	1.900	6.900
29.000	5.000	2.000	7.000
29.200	5.000	2.100	7.100
29.400	5.000	2.200	7.200
29.600	5.000	2.300	7.300
29.800	5.000	2.400	7.400
30.000	5.000	2.500	7.500
30.200	5.000	2.600	7.600
30.400	5.000	2.700	7.700
30.600	5.000	2.800	7.800
30.800	5.000	2.900	7.900
31.000	5.000	3.000	8.000
31.200	5.000	3.100	8.100
31.400	5.000	3.200	8.200
31.600	5.000	3.300	8.300
31.800	5.000	3.400	8.400
32.000	5.000	3.500	8.500
32.200	5.000	3.600	8.600
32.400	5.000	3.700	8.700
32.600	5.000	3.800	8.800
32.800	5.000	3.900	8.900
33.000	5.000	4.000	9.000
33.200	5.000	4.100	9.100
33.400	5.000	4.200	9.200
33.600	5.000	4.300	9.300
33.800	5.000	4.400	9.400
34.000	5.000	4.500	9.500
34.200	5.000	4.600	9.600
34.400	5.000	4.700	9.700
34.600	5.000	4.800	9.800
34.800	5.000	4.900	9.900
35.000	5.000	5.000	10.000
35.200	5.000	5.100	10.100
35.400	5.000	5.200	10.200
35.600	5.000	5.300	10.300
35.800	5.000	5.400	10.400
36.000	5.000	5.500	10.500
36.200	5.000	5.600	10.600
36.400	5.000	5.700	10.700
36.600	5.000	5.800	10.800
36.800	5.000	5.900	10.900
37.000	5.000	6.000	11.000
37.200	5.000	6.100	11.100
37.400	5.000	6.200	11.200
37.600	5.000	6.300	11.300
37.800	5.000	6.400	11.400
38.000	5.000	6.500	11.500
38.200	5.000	6.600	11.600
38.400	5.000	6.700	11.700
38.600	5.000	6.800	11.800
38.800	5.000	6.900	11.900
39.000	5.000	7.000	12.000
39.200	5.000	7.100	12.100
39.400	5.000	7.200	12.200
39.600	5.000	7.300	12.300
39.800	5.000	7.400	12.400
40.000	5.000	7.500	12.500
40.200	5.000	7.600	12.600
40.400	5.000	7.700	12.700
40.600	5.000	7.800	12.800
40.800	5.000	7.900	12.900
41.000	5.000	8.000	13.000
41.200	5.000	8.100	13.100
41.400	5.000	8.200	13.200
41.600	5.000	8.300	13.300
41.800	5.000	8.400	13.400
42.000	5.000	8.500	13.500
42.200	5.000	8.600	13.600
42.400	5.000	8.700	13.700
42.600	5.000	8.800	13.800
42.800	5.000	8.900	13.900
43.000	5.000	9.000	14.000
43.200	5.000	9.100	14.100
43.400	5.000	9.200	14.200
43.600	5.000	9.300	14.300
43.800	5.000	9.400	14.400
44.000	5.000	9.500	14.500
44.200	5.000	9.600	14.600
44.400	5.000	9.700	14.700
44.600	5.000	9.800	14.800
44.800	5.000	9.900	14.900
45.000	5.000	10.000	15.000
45.200	5.000	10.100	15.100
45.400	5.000	10.200	15.200
45.600	5.000	10.300	15.300
45.800	5.000	10.400	15.400
46.000	5.000	10.500	15.500
46.200	5.000	10.600	15.600
46.400	5.000	10.700	15.700
46.600	5.000	10.800	15.800
46.800	5.000	10.900	15.900
47.000	5.000	11.000	16.000
47.200	5.000	11.100	16.100
47.400	5.000	11.200	16.200
47.600	5.000	11.300	16.300
47.800	5.000	11.400	16.400
48.000	5.000	11.500	16.500
48.200	5.000	11.600	16.600
48.400	5.000	11.700	16.700
48.600	5.000	11.800	16.800
48.800	5.000	11.900	16.900
49.000	5.000	12.000	17.000
49.200	5.000	12.100	17.100
49.400	5.000	12.200	17.200
49.600	5.000	12.300	17.300
49.800	5.000	12.400	17.400
50.000	5.000	12.500	17.500
50.200	5.000	12.600	17.600
50.400	5.000	12.700	17.700
50.600	5.000	12.800	17.800
50.800	5.000	12.900	17.900
51.000	5.000	13.000	18.000
51.200	5.000	13.100	18.100
51.400	5.000	13.200	18.200
51.600	5.000	13.300	18.300
51.800	5.000	13.400	18.400
52.000	5.000	13.500	18.500
52.200	5.000	13.600	18.600
52.400	5.000	13.700	18.700
52.600	5.000	13.800	18.800
52.800	5.000	13.900	18.900
53.000	5.000	14.000	19.000
53.200	5.000	14.100	19.100
53.400	5.000	14.200	19.200
53.600	5.000	14.300	19.300
53.800	5.000	14.400	19.400
54.000	5.000	14.500	19.500
54.200	5.000	14.600	19.600
54.400	5.000	14.700	19.700
54.600	5.000	14.800	19.800
54.800	5.000	14.900	19.900
55.000	5.000	15.000	20.000
55.200	5.000	15.000	20.000
55.400	5.000	15.000	20.000
55.600	5.000	15.000	20.000
55.800	5.000	15.000	20.000
56.000	5.000	15.000	20.000
56.200	5.000	15.000	20.000
56.400	5.000	15.000	20.000
56.600	5.000	15.000	20.000
56.800	5.000	15.000	20.000
57.000	5.000	15.000	20.000
57.200	5.000	15.000	20.000
57.400	5.000	15.000	20.000
57.600	5.000	15.000	20.000
57.800	5.000	15.000	20.000
58.000	5.000	15.000	20.000
58.200	5.000	15.000	20.000
58.400	5.000	15.000	20.000
58.600	5.000	15.000	20.000
58.800	5.000	15.000	20.000
59.000	5.000	15.000	20.000
59.200	5.000	15.000	20.000
59.400	5.000	15.000	20.000
59.600	5.000	15.000	20.000
59.800	5.000	15.000	20.000
60.000	5.000	15.000	20.000
60.200	5.000	15.000	20.000
60.400	5.000	15.000	20.000
60.600	5.000	15.000	20.000
60.800	5.000	15.000	20.000
61.000	5.000	15.000	20.000
61.200	5.000	15.000	20.000
61.400	5.000	15.000	20.000
61.600	5.000	15.000	20.000
61.800	5.000	15.000	20.000
62.000	5.000	15.000	20.000
62.200	5.000	15.000	20.000
62.400	5.000	15.000	20.000
62.600	5.000	15.000	20.000
62.800	5.000	15.000	20.000
63.000	5.000	15.000	20.000
63.200	5.000	15.000	20.000
63.400	5.000	15.000	20.000
63.600	5.000	15.000	20.000
63.800	5.000	15.000	20.000
64.000	5.000	15.000	20.000
64.200	5.000	15.000	20.000
64.400	5.000	15.000	20.000
64.600	5.000	15.000	20.000
64.800	5.000	15.000	20.000
65.000	5.000	15.000	20.000
65.200	5.000	15.000	20.000
65.400	5.000	15.000	20.000
65.600	5.000	15.000	20.000
65.800	5.000	15.000	20.000
66.000	5.000	15.000	20.000
66.200	5.000	15.000	20.000
66.400	5.000	15.000	20.000
66.600	5.000	15.000	20.000
66.800	5.000	15.000	20.000
67.000	5.000	15.000	20.000
67.200	5.000	15.000	20.000
67.400	5.000	15.000	20.000
67.600	5.000	15.000	20.000
67.800	5.000	15.000	20.000
68.000	5.000	15.000	20.000
68.200	5.000	15.000	20.000
68.400	5.000	15.000	20.000
68.600	5.000	15.000	20.000
68.800	5.000	15.000	20.000
69.000	5.000	15.000	20.000
69.200	5.000	15.000	20.000
69.400	5.000	15.000	20.000
69.600	5.000	15.000	20.000
69.800	5.000	15.000	20.000
70.000	5.000	15.000	20.000
70.200	5.000	14.900	19.900
70.400	5.000	14.800	19.800
70.600	5.000	14.700	19.700
70.800	5.000	14.600	19.600
71.000	5.000	14.500	19.500
71.200	5.000	14.400	19.400
71.400	5.000	14.300	19.300
71.600	5.000	14.200	19.200
71.800	5.000	14.100	19.100
72.000	5.000	14.000	19.000
72.200	5.000	13.900	18.900
72.400	5.000	13.800	18.800
72.600	5.000	13.700	18.700
72.800	5.000	13.600	18.600
73.000	5.000	13.500	18.500
73.200	5.000	13.400	18.400
73.400	5.000	13.300	18.300
73.600	5.000	13.200	18.200
73.800	5.000	13.100	18.100
74.000	5.000	13.000	18.000
74.200	5.000	12.900	17.900
74.400	5.000	12.800	17.800
74.600	5.000	12.700	17.700
74.800	5.000	12.600	17.600
75.000	5.000	12.500	17.500
75.200	5.000	12.400	17.400
75.400	5.000	12.300	17.300
75.600	5.000	12.200	17.200
75.800	5.000	12.100	17.100
76.000	5.000	12.000	17.000
76.200	5.000	11.900	16.900
76.400	5.000	11.800	16.800
76.600	5.000	11.700	16.700
76.800	5.000	11.600	16.600
77.000	5.000	11.500	16.500
77.200	5.000	11.400	16.400
77.400	5.000	11.300	16.300
77.600	5.000	11.200	16.200
77.800	5.000	11.100	16.100
78.000	5.000	11.000	16.000
78.200	5.000	10.900	15.900
78.400	5.000	10.800	15.800
78.600	5.000	10.700	15.700
78.800	5.000	10.600	15.600
79.000	5.000	10.500	15.500
79.200	5.000	10.400	15.400
79.400	5.000	10.300	15.300
79.600	5.000	10.200	15.200
79.800	5.000	10.100	15.100
80.000	5.000	10.000	15.000
80.200	5.000	9.900	14.900
80.400	5.000	9.800	14.800
80.600	5.000	9.700	14.700
80.800	5.000	9.600	14.600
81.000	5.000	9.500	14.500
81.200	5.000	9.400	14.400
81.400	5.000	9.300	14.300
81.600	5.000	9.200	14.200
81.800	5.000	9.100	14.100
82.000	5.000	9.000	14.000
82.200	5.000	8.900	13.900
82.400	5.000	8.800	13.800
82.600	5.000	8.700	13.700
82.800	5.000	8.600	13.600
83.000	5.000	8.500	13.500
83.200	5.000	8.400	13.400
83.400	5.000	8.300	13.300
83.600	5.000	8.200	13.200
83.800	5.000	8.100	13.100
84.000	5.000	8.000	13.000
84.200	5.000	7.900	12.900
84.400	5.000	7.800	12.800
84.600	5.000	7.700	12.700
84.800	5.000	7.600	12.600
85.000	5.000	7.500	12.500
85.200	5.000	7.400	12.400
85.400	5.000	7.300	12.300
85.600	5.000	7.200	12.200
85.800	5.000	7.100	12.100
86.000	5.000	7.000	12.000
86.200	5.000	6.900	11.900
86.400	5.000	6.800	11.800
86.600	5.000	6.700	11.700
86.800	5.000	6.600	11.600
87.000	5.000	6.500	11.500
87.200	5.000	6.400	11.400
87.400	5.000	6.300	11.300
87.600	5.000	6.200	11.200
87.800	5.000	6.100	11.100
88.000	5.000	6.000	11.000
88.200	5.000	5.900	10.900
88.400	5.000	5.800	10.800
88.600	5.000	5.700	10.700
88.800	5.000	5.600	10.600
89.000	5.000	5.500	10.500
89.200	5.000	5.400	10.400
89.400	5.000	5.300	10.300
89.600	5.000	5.200	10.200
89.800	5.000	5.100	10.100
90.000	5.000	5.000	10.000
90.200	5.000	4.900	9.900
90.400	5.000	4.800	9.800
90.600	5.000	4.700	9.700
90.800	5.000	4.600	9.600
91.000	5.000	4.500	9.500
91.200	5.000	4.400	9.400
91.400	5.000	4.300	9.300
91.600	5.000	4.200	9.200
91.800	5.000	4.100	9.100
92.000	5.000	4.000	9.000
92.200	5.000	3.900	8.900
92.400	5.000	3.800	8.800
92.600	5.000	3.700	8.700
92.800	5.000	3.600	8.600
93.000	5.000	3.500	8.500
93.200	5.000	3.400	8.400
93.400	5.000	3.300	8.300
93.600	5.000	3.200	8.200
93.800	5.000	3.100	8.100
94.000	5.000	3.000	8.000
94.200	5.000	2.900	7.900
94.400	5.000	2.800	7.800
94.600	5.000	2.700	7.700
94.800	5.000	2.600	7.600
95.000	5.000	2.500	7.500
95.200	5.000	2.400	7.400
95.400	5.000	2.300	7.300
95.600	5.000	2.200	7.200
95.800	5.000	2.100	7.100
96.000	5.000	2.000	7.000
96.200	5.000	1.900	6.900
96.400	5.000	1.800	6.800
96.600	5.000	1.700	6.700
96.800	5.000	1.600	6.600
97.000	5.000	1.500	6.500
97.200	5.000	1.400	6.400
97.400	5.000	1.300	6.300
97.600	5.000	1.200	6.200
97.800	5.000	1.100	6.100
98.000	5.000	1.000	6.000
98.200	5.000	0.900	5.900
98.400	5.000	0.800	5.800
98.600	5.000	0.700	5.700
98.800	5.000	0.600	5.600
99.000	5.000	0.500	5.500
99.200	5.000	0.400	5.400
99.400	5.000	0.300	5.300
99.600	5.000	0.200	5.200
99.800	5.000	0.100	5.100
100.000	5.000	0.000	5.000
100.200	5.000	0.000	5.000
100.400	5.000	0.000	5.000
100.600	5.000	0.000	5.000
100.800	5.000	0.000	5.000
101.000	5.000	0.000	5.000
101.200	5.000	0.000	5.000
101.400	5.000	0.000	5.000
101.600	5.000	0.000	5.000
101.800	5.000	0.000	5.000
102.000	5.000	0.000	5.000
102.200	5.000	0.000	5.000
102.400	5.000	0.000	5.000
102.600	5.000	0.000	5.000
102.800	5.000	0.000	5.000
103.000	5.000	0.000	5.000
103.200	5.000	0.000	5.000
103.400	5.000	0.000	5.000
103.600	5.000	0.000	5.000
103.800	5.000	0.000	5.000
104.000	5.000	0.000	5.000
104.200	5.000	0.000	5.000
104.400	5.000	0.000	5.000
104.600	5.000	0.000	5.000
104.800	5.000	0.000	5.000
105.000	5.000	0.000	5.000
105.200	5.000	0.000	5.000
105.400	5.000	0.000	5.000
105.600	5.000	0.000	5.000
105.800	5.000	0.000	5.000
106.000	5.000	0.000	5.000
106.200	5.000	0.000	5.000
106.400	5.000	0.000	5.000
106.600	5.000	0.000	5.000
106.800	5.000	0.000	5.000
107.000	5.000	0.000	5.000
107.200	5.000	0.000	5.000
107.400	5.000	0.000	5.000
107.600	5.000	0.000	5.000
107.800	5.000	0.000	5.000
108.000	5.000	0.000	5.000
108.200	5.000	0.000	5.000
108.400	5.000	0.000	5.000
108.600	5.000	0.000	5.000
108.800	5.000	0.000	5.000
109.000	5.000	0.000	5.000
109.200	5.000	0.000	5.000
109.400	5.000	0.000	5.000
109.600	5.000	0.000	5.000
109.800	5.000	0.000	5.000
110.000	5.000	0.000	5.000
110.200	5.000	0.000	5.000
110.400	5.000	0.000	5.000
110.600	5.000	0.000	5.000
110.800	5.000	0.000	5.000
111.000	5.000	0.000	5.000
111.200	5.000	0.000	5.000
111.400	5.000	0.000	5.000
111.600	5.000	0.000	5.000
111.800	5.000	0.000	5.000
112.000	5.000	0.000	5.000
112.200	5.000	0.000	5.000
112.400	5.000	0.000	5.000
112.600	5.000	0.000	5.000
112.800	5.000	0.000	5.000
113.000	5.000	0.000	5.000
113.200	5.000	0.000	5.000
113.400	5.000	0.000	5.000
113.600	5.000	0.000	5.000
113.800	5.000	0.000	5.000
114.000	5.000	0.000	5.000
114.200	5.000	0.000	5.000
114.400	5.000	0.000	5.000
114.600	5.000	0.000	5.000
114.800	5.000	0.000	5.000
115.000	5.000	0.000	5.000
115.200	5.000	0.000	5.000
115.400	5.000	0.000	5.000
115.600	5.000	0.000	5.000
115.800	5.000	0.000	5.000
116.000	5.000	0.000	5.000
116.200	5.000	0.000	5.000
116.400	5.000	0.000	5.000
116.600	5.000	0.000	5.000
116.800	5.000	0.000	5.000
117.000	5.000	0.000	5.000
117.200	5.000	0.000	5.000
117.400	5.000	0.000	5.000
117.600	5.000	0.000	5.000
117.800	5.000	0.000	5.000
118.000	5.000	0.000	5.000
118.200	5.000	0.000	5.000
118.400	5.000	0.000	5.000
118.600	5.000	0.000	5.000
118.800	5.000	0.000	5.000
119.000	5.000	0.000	5.000
119.200	5.000	0.000	5.000
119.400	5.000	0.000	5.000
119.600	5.000	0.000	5.000
119.800	5.000	0.000	5.000
120.000	5.000	0.000	5.000

